Latent Space Dynamics Identification for Interface Tracking with Application to Shock-Induced Pore Collapse

Capturing sharp, evolving interfaces remains a central challenge in reduced-order modeling, especially when data is limited and the system exhibits localized nonlinearities or discontinuities. We propose LaSDI-IT (Latent Space Dynamics Identification for Interface Tracking), a data-driven framework that combines low-dimensional latent dynamics learning with explicit interface-aware encoding to enable accurate and efficient modeling of physical systems involving moving material boundaries. At the core of LaSDI-IT is a revised auto-encoder architecture that jointly reconstructs the physical field and an indicator function representing material regions or phases, allowing the model to track complex interface evolution without requiring detailed physical models or mesh adaptation. The latent dynamics are learned through linear regression in the encoded space and generalized across parameter regimes using Gaussian process interpolation with greedy sampling. We demonstrate LaSDI-IT on the problem of shock-induced pore collapse in high explosives, a process characterized by sharp temperature gradients and dynamically deforming pore geometries. The method achieves relative prediction errors below 9% across the parameter space, accurately recovers key quantities of interest such as pore area and hot spot formation, and matches the performance of dense training with only half the data. This latent dynamics prediction was 106 times faster than the conventional high-fidelity simulation, proving its utility for multi-query applications. These results highlight LaSDI-IT as a general, data-efficient framework for modeling discontinuity-rich systems in computational physics, with potential applications in multiphase flows, fracture mechanics, and phase change problems.

==> data_gplasdi_2params_3.metrics_pred.case116.iter014.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 9.837000000000123423e-03 6.047433471679687500e+02
1.000000000000000082e-05 0.000000000000000000e+00 9.882000000000123324e-03 6.048296508789062500e+02
2.000000000000000164e-05 0.000000000000000000e+00 9.900000000000123979e-03 6.159370117187500000e+02
3.000000000000000415e-05 0.000000000000000000e+00 9.972000000000123127e-03 6.048541870117187500e+02
4.000000000000000327e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.049273071289062500e+02
5.000000000000000240e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.049085693359375000e+02
6.000000000000000830e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.049582519531250000e+02
7.000000000000000742e-05 0.000000000000000000e+00 1.012500000000012522e-02 6.061616821289062500e+02
8.000000000000000654e-05 0.000000000000000000e+00 1.016100000000012653e-02 6.055732421875000000e+02
9.000000000000000567e-05 0.000000000000000000e+00 1.026000000000012839e-02 6.057398681640625000e+02
1.000000000000000048e-04 0.000000000000000000e+00 1.025100000000012807e-02 6.217303466796875000e+02
1.100000000000000039e-04 0.000000000000000000e+00 1.025100000000012807e-02 6.249500122070312500e+02
1.200000000000000166e-04 0.000000000000000000e+00 1.019700000000012784e-02 6.175203247070312500e+02
1.300000000000000157e-04 0.000000000000000000e+00 1.006200000000012640e-02 6.536194458007812500e+02
1.400000000000000148e-04 0.000000000000000000e+00 9.936000000000125287e-03 6.074061889648437500e+02
1.500000000000000140e-04 0.000000000000000000e+00 9.738000000000119824e-03 6.136728515625000000e+02
1.600000000000000131e-04 0.000000000000000000e+00 9.558000000000120219e-03 6.203720092773437500e+02
1.700000000000000122e-04 0.000000000000000000e+00 9.342000000000117571e-03 6.293365478515625000e+02
1.800000000000000113e-04 0.000000000000000000e+00 9.108000000000114268e-03 6.377673339843750000e+02
1.900000000000000105e-04 0.000000000000000000e+00 8.829000000000109330e-03 6.550650024414062500e+02
2.000000000000000096e-04 0.000000000000000000e+00 8.613000000000106682e-03 6.720625610351562500e+02
2.100000000000000087e-04 0.000000000000000000e+00 8.370000000000104787e-03 6.857875976562500000e+02
2.200000000000000078e-04 0.000000000000000000e+00 8.046000000000099947e-03 6.918278198242187500e+02
2.300000000000000070e-04 0.000000000000000000e+00 7.731000000000097169e-03 7.040712280273437500e+02
2.400000000000000332e-04 0.000000000000000000e+00 7.425000000000092117e-03 7.154313964843750000e+02
2.500000000000000052e-04 0.000000000000000000e+00 7.101000000000088144e-03 7.247507934570312500e+02
2.600000000000000314e-04 0.000000000000000000e+00 6.777000000000084172e-03 7.349609375000000000e+02
2.700000000000000035e-04 0.000000000000000000e+00 6.408000000000079431e-03 7.409088745117187500e+02
2.800000000000000297e-04 0.000000000000000000e+00 6.048000000000075017e-03 7.455000000000000000e+02
2.900000000000000017e-04 0.000000000000000000e+00 5.670000000000070817e-03 7.482575073242187500e+02
3.000000000000000279e-04 0.000000000000000000e+00 5.283000000000066289e-03 7.512158813476562500e+02
3.099999999999999999e-04 0.000000000000000000e+00 4.914000000000061548e-03 7.546245117187500000e+02
3.200000000000000262e-04 0.000000000000000000e+00 4.536000000000056480e-03 7.570263061523437500e+02
3.300000000000000524e-04 0.000000000000000000e+00 4.203000000000052180e-03 7.571504516601562500e+02
3.400000000000000244e-04 0.000000000000000000e+00 3.852000000000048528e-03 7.572437133789062500e+02
3.500000000000000507e-04 0.000000000000000000e+00 3.510000000000043901e-03 7.616893310546875000e+02
3.600000000000000227e-04 0.000000000000000000e+00 3.186000000000039495e-03 7.683107910156250000e+02
3.700000000000000489e-04 0.000000000000000000e+00 2.844000000000035736e-03 7.705587158203125000e+02
3.800000000000000209e-04 0.000000000000000000e+00 2.475000000000030995e-03 7.848308105468750000e+02
3.900000000000000471e-04 0.000000000000000000e+00 2.178000000000027137e-03 7.834135131835937500e+02
4.000000000000000192e-04 0.000000000000000000e+00 1.890000000000023389e-03 7.859645385742187500e+02
4.100000000000000454e-04 0.000000000000000000e+00 1.593000000000019747e-03 7.938217773437500000e+02
4.200000000000000174e-04 5.400000000000067561e-05 1.287000000000016213e-03 8.262014770507812500e+02
4.300000000000000436e-04 3.240000000000040265e-04 1.026000000000012796e-03 8.265578613281250000e+02
4.400000000000000157e-04 7.200000000000090442e-04 7.560000000000093772e-04 8.267606201171875000e+02
4.500000000000000419e-04 1.224000000000015223e-03 5.310000000000066186e-04 9.326817626953125000e+02
4.600000000000000139e-04 1.737000000000021513e-03 3.510000000000043576e-04 1.173244140625000000e+03
4.700000000000000401e-04 2.241000000000028126e-03 2.340000000000029231e-04 1.291706787109375000e+03
4.800000000000000664e-04 2.718000000000033757e-03 9.000000000000113053e-05 1.379200195312500000e+03
4.900000000000000926e-04 3.024000000000037509e-03 6.300000000000078595e-05 1.394953125000000000e+03
5.000000000000000104e-04 3.384000000000041922e-03 1.800000000000022407e-05 1.360619384765625000e+03
5.100000000000000366e-04 3.681000000000045347e-03 9.000000000000112036e-06 1.318821533203125000e+03
5.200000000000000629e-04 3.933000000000048436e-03 9.000000000000112036e-06 1.288141601562500000e+03
5.300000000000000891e-04 4.266000000000052736e-03 9.000000000000112036e-06 1.264749511718750000e+03
5.400000000000000069e-04 4.653000000000057264e-03 9.000000000000112036e-06 1.257015502929687500e+03
5.500000000000000331e-04 5.022000000000062005e-03 9.000000000000112036e-06 1.232858398437500000e+03
5.600000000000000594e-04 5.463000000000068496e-03 9.000000000000112036e-06 1.231213623046875000e+03
5.700000000000000856e-04 6.057000000000075345e-03 9.000000000000112036e-06 1.215075683593750000e+03
5.800000000000000034e-04 6.552000000000081197e-03 1.800000000000022407e-05 1.207217773437500000e+03
5.900000000000000296e-04 6.858000000000085382e-03 2.700000000000033780e-05 1.194424682617187500e+03
6.000000000000000559e-04 6.984000000000086493e-03 2.700000000000033780e-05 1.171177734375000000e+03
6.100000000000000821e-04 6.912000000000086478e-03 2.700000000000033780e-05 1.156120849609375000e+03
6.199999999999999999e-04 6.462000000000081394e-03 2.700000000000033780e-05 1.165952392578125000e+03
6.300000000000000261e-04 5.967000000000074675e-03 3.600000000000044815e-05 1.172572998046875000e+03
6.400000000000000524e-04 5.697000000000070931e-03 2.700000000000033780e-05 1.178887451171875000e+03
6.500000000000000786e-04 5.499000000000068937e-03 3.600000000000044815e-05 1.190287109375000000e+03
6.600000000000001048e-04 5.328000000000067057e-03 3.600000000000044815e-05 1.192264648437500000e+03
6.700000000000000226e-04 5.274000000000065962e-03 2.700000000000033780e-05 1.208186279296875000e+03
6.800000000000000488e-04 5.166000000000064638e-03 1.800000000000022407e-05 1.214467041015625000e+03
6.900000000000000751e-04 5.103000000000064082e-03 1.800000000000022407e-05 1.192647216796875000e+03
7.000000000000001013e-04 4.986000000000061563e-03 1.800000000000022407e-05 1.162044189453125000e+03
7.100000000000000191e-04 4.995000000000061890e-03 1.800000000000022407e-05 1.144019653320312500e+03
7.200000000000000453e-04 4.887000000000061434e-03 2.700000000000033780e-05 1.124249023437500000e+03
7.300000000000000716e-04 4.770000000000059782e-03 2.700000000000033780e-05 1.109324340820312500e+03
7.400000000000000978e-04 4.707000000000059227e-03 9.000000000000112036e-06 1.102169799804687500e+03
7.500000000000000156e-04 4.725000000000059014e-03 1.800000000000022407e-05 1.098752319335937500e+03
7.600000000000000418e-04 4.707000000000059227e-03 3.600000000000044815e-05 1.093724487304687500e+03
7.700000000000000681e-04 4.608000000000057363e-03 3.600000000000044815e-05 1.105355102539062500e+03
7.800000000000000943e-04 4.644000000000057804e-03 2.700000000000033780e-05 1.101889648437500000e+03
7.900000000000000121e-04 4.482000000000056252e-03 2.700000000000033780e-05 1.106847656250000000e+03
8.000000000000000383e-04 4.536000000000056480e-03 2.700000000000033780e-05 1.096121337890625000e+03
8.100000000000000646e-04 4.392000000000054714e-03 2.700000000000033780e-05 1.088897583007812500e+03
8.200000000000000908e-04 4.401000000000054174e-03 2.700000000000033780e-05 1.091094238281250000e+03
8.300000000000001170e-04 4.338000000000054486e-03 2.700000000000033780e-05 1.084301025390625000e+03
8.400000000000000348e-04 4.293000000000052850e-03 2.700000000000033780e-05 1.078671508789062500e+03
8.500000000000000611e-04 4.248000000000052949e-03 2.700000000000033780e-05 1.074654296875000000e+03
8.600000000000000873e-04 4.293000000000052850e-03 2.700000000000033780e-05 1.076121826171875000e+03
8.700000000000001135e-04 4.257000000000052409e-03 3.600000000000044815e-05 1.079646728515625000e+03
8.800000000000000313e-04 4.131000000000052165e-03 3.600000000000044815e-05 1.072586181640625000e+03
8.900000000000000576e-04 4.005000000000050187e-03 3.600000000000044815e-05 1.070500366210937500e+03
9.000000000000000838e-04 4.059000000000050415e-03 3.600000000000044815e-05 1.081854003906250000e+03
9.100000000000001100e-04 3.960000000000049418e-03 3.600000000000044815e-05 1.073219482421875000e+03
9.200000000000000278e-04 3.888000000000048535e-03 4.500000000000056526e-05 1.062297607421875000e+03
9.300000000000000541e-04 3.870000000000047881e-03 4.500000000000056526e-05 1.063638427734375000e+03
9.400000000000000803e-04 3.816000000000047219e-03 5.400000000000067561e-05 1.063390869140625000e+03
9.500000000000001065e-04 3.744000000000046770e-03 4.500000000000056526e-05 1.064801757812500000e+03
9.600000000000001327e-04 3.672000000000045453e-03 4.500000000000056526e-05 1.065737792968750000e+03
9.700000000000000505e-04 3.573000000000044023e-03 4.500000000000056526e-05 1.063545532226562500e+03
9.800000000000001852e-04 3.627000000000045552e-03 4.500000000000056526e-05 1.065151000976562500e+03
9.899999999999999946e-04 3.546000000000044342e-03 4.500000000000056526e-05 1.065044189453125000e+03
1.000000000000000021e-03 3.546000000000044342e-03 4.500000000000056526e-05 1.063002441406250000e+03
1.010000000000000047e-03 3.528000000000044122e-03 4.500000000000056526e-05 1.062231811523437500e+03
1.020000000000000073e-03 3.510000000000043901e-03 4.500000000000056526e-05 1.062442504882812500e+03
1.030000000000000100e-03 3.537000000000044015e-03 4.500000000000056526e-05 1.060497192382812500e+03
1.040000000000000126e-03 3.510000000000043901e-03 4.500000000000056526e-05 1.057703369140625000e+03
1.050000000000000152e-03 3.510000000000043901e-03 4.500000000000056526e-05 1.056318481445312500e+03
1.060000000000000178e-03 3.510000000000043901e-03 4.500000000000056526e-05 1.053499023437500000e+03
1.069999999999999988e-03 3.501000000000043140e-03 4.500000000000056526e-05 1.052238525390625000e+03
1.080000000000000014e-03 3.429000000000042691e-03 6.300000000000078595e-05 1.051999755859375000e+03
1.090000000000000040e-03 3.420000000000042797e-03 6.300000000000078595e-05 1.050738159179687500e+03
1.100000000000000066e-03 3.429000000000042691e-03 6.300000000000078595e-05 1.048508178710937500e+03
1.110000000000000092e-03 3.447000000000043345e-03 6.300000000000078595e-05 1.047208007812500000e+03
1.120000000000000119e-03 3.429000000000042691e-03 7.200000000000089629e-05 1.045745117187500000e+03
1.130000000000000145e-03 3.429000000000042691e-03 7.200000000000089629e-05 1.043245849609375000e+03
1.140000000000000171e-03 3.366000000000042135e-03 7.200000000000089629e-05 1.043506103515625000e+03
1.150000000000000197e-03 3.321000000000040933e-03 7.200000000000089629e-05 1.042887207031250000e+03
1.160000000000000007e-03 3.312000000000041473e-03 7.200000000000089629e-05 1.040997802734375000e+03
1.170000000000000033e-03 3.258000000000040811e-03 7.200000000000089629e-05 1.038244140625000000e+03
1.180000000000000059e-03 3.276000000000040598e-03 7.200000000000089629e-05 1.037652099609375000e+03
1.190000000000000085e-03 3.213000000000039609e-03 7.200000000000089629e-05 1.035876220703125000e+03
1.200000000000000112e-03 3.123000000000039373e-03 7.200000000000089629e-05 1.033069335937500000e+03
1.210000000000000138e-03 3.141000000000038726e-03 7.200000000000089629e-05 1.031379760742187500e+03
1.220000000000000164e-03 3.150000000000039487e-03 7.200000000000089629e-05 1.029571166992187500e+03
1.230000000000000190e-03 3.078000000000038171e-03 7.200000000000089629e-05 1.026688110351562500e+03
1.240000000000000000e-03 3.060000000000038384e-03 7.200000000000089629e-05 1.023794067382812500e+03
1.250000000000000026e-03 3.060000000000038384e-03 7.200000000000089629e-05 1.022052490234375000e+03
1.260000000000000052e-03 3.015000000000038049e-03 7.200000000000089629e-05 1.019691955566406250e+03
1.270000000000000078e-03 2.961000000000036519e-03 7.200000000000089629e-05 1.017151611328125000e+03
1.280000000000000105e-03 2.907000000000036291e-03 7.200000000000089629e-05 1.017355957031250000e+03
1.290000000000000131e-03 2.925000000000036512e-03 7.200000000000089629e-05 1.016828857421875000e+03
1.300000000000000157e-03 2.970000000000037280e-03 7.200000000000089629e-05 1.015625183105468750e+03
1.310000000000000183e-03 2.997000000000036961e-03 7.200000000000089629e-05 1.013791381835937500e+03
1.320000000000000210e-03 2.934000000000036405e-03 7.200000000000089629e-05 1.011373901367187500e+03
1.330000000000000019e-03 2.880000000000036177e-03 7.200000000000089629e-05 1.010000854492187500e+03
1.340000000000000045e-03 2.853000000000035629e-03 7.200000000000089629e-05 1.008910034179687500e+03
1.350000000000000071e-03 2.826000000000035081e-03 7.200000000000089629e-05 1.007488281250000000e+03
1.360000000000000098e-03 2.808000000000034860e-03 7.200000000000089629e-05 1.005757873535156250e+03
1.370000000000000124e-03 2.727000000000034084e-03 7.200000000000089629e-05 1.003716125488281250e+03
1.380000000000000150e-03 2.610000000000032433e-03 7.200000000000089629e-05 1.003363525390625000e+03
1.390000000000000176e-03 2.592000000000032212e-03 7.200000000000089629e-05 1.002955383300781250e+03
1.400000000000000203e-03 2.475000000000030995e-03 7.200000000000089629e-05 1.002162353515625000e+03
1.410000000000000012e-03 2.394000000000029785e-03 7.200000000000089629e-05 1.000968627929687500e+03
1.420000000000000038e-03 2.358000000000029343e-03 7.200000000000089629e-05 1.002104980468750000e+03
1.430000000000000064e-03 2.250000000000028019e-03 7.200000000000089629e-05 1.002958496093750000e+03
1.440000000000000091e-03 2.196000000000027357e-03 7.200000000000089629e-05 1.003263793945312500e+03
1.450000000000000117e-03 2.142000000000026695e-03 7.200000000000089629e-05 1.003049133300781250e+03
1.460000000000000143e-03 2.097000000000026360e-03 7.200000000000089629e-05 1.002341796875000000e+03
1.470000000000000169e-03 1.998000000000024930e-03 7.200000000000089629e-05 1.001158325195312500e+03
1.480000000000000196e-03 1.863000000000023058e-03 7.200000000000089629e-05 1.000849609375000000e+03
1.490000000000000222e-03 1.818000000000022723e-03 7.200000000000089629e-05 1.000513732910156250e+03
1.500000000000000031e-03 1.809000000000022612e-03 7.200000000000089629e-05 9.997384643554687500e+02
1.510000000000000057e-03 1.764000000000022061e-03 7.200000000000089629e-05 9.985139160156250000e+02
1.520000000000000084e-03 1.728000000000021619e-03 7.200000000000089629e-05 9.968245849609375000e+02
1.530000000000000110e-03 1.710000000000021399e-03 7.200000000000089629e-05 9.946586914062500000e+02
1.540000000000000136e-03 1.710000000000021399e-03 7.200000000000089629e-05 9.921661987304687500e+02
1.550000000000000162e-03 1.701000000000021288e-03 7.200000000000089629e-05 9.913956298828125000e+02
1.560000000000000189e-03 1.665000000000020847e-03 7.200000000000089629e-05 9.904881591796875000e+02
1.570000000000000215e-03 1.647000000000020409e-03 7.200000000000089629e-05 9.894370117187500000e+02
1.580000000000000024e-03 1.656000000000020737e-03 7.200000000000089629e-05 9.882285156250000000e+02
1.590000000000000050e-03 1.656000000000020737e-03 7.200000000000089629e-05 9.890526123046875000e+02
1.600000000000000077e-03 1.674000000000020957e-03 7.200000000000089629e-05 9.898203735351562500e+02
1.610000000000000103e-03 1.674000000000020957e-03 7.200000000000089629e-05 9.904067382812500000e+02
1.620000000000000129e-03 1.683000000000021068e-03 7.200000000000089629e-05 9.910417480468750000e+02
1.630000000000000155e-03 1.683000000000021068e-03 7.200000000000089629e-05 9.912775878906250000e+02
1.640000000000000182e-03 1.656000000000020737e-03 7.200000000000089629e-05 9.919107666015625000e+02
1.650000000000000208e-03 1.674000000000020957e-03 7.200000000000089629e-05 9.925434570312500000e+02
1.660000000000000234e-03 1.683000000000021068e-03 7.200000000000089629e-05 9.927037353515625000e+02
1.670000000000000043e-03 1.674000000000020957e-03 7.200000000000089629e-05 9.923909912109375000e+02
1.680000000000000070e-03 1.674000000000020957e-03 7.200000000000089629e-05 9.916101074218750000e+02
1.690000000000000096e-03 1.620000000000020295e-03 7.200000000000089629e-05 9.903879394531250000e+02
1.700000000000000122e-03 1.611000000000020185e-03 7.200000000000089629e-05 9.887507324218750000e+02
1.710000000000000148e-03 1.620000000000020295e-03 7.200000000000089629e-05 9.879588012695312500e+02
1.720000000000000175e-03 1.629000000000020406e-03 7.200000000000089629e-05 9.876972045898437500e+02
1.730000000000000201e-03 1.611000000000020185e-03 7.200000000000089629e-05 9.872492065429687500e+02
1.740000000000000227e-03 1.602000000000019858e-03 7.200000000000089629e-05 9.866350097656250000e+02
1.750000000000000036e-03 1.602000000000019858e-03 7.200000000000089629e-05 9.858696899414062500e+02
1.760000000000000063e-03 1.593000000000019747e-03 7.200000000000089629e-05 9.849683837890625000e+02
1.770000000000000089e-03 1.611000000000020185e-03 7.200000000000089629e-05 9.839481811523437500e+02
1.780000000000000115e-03 1.611000000000020185e-03 7.200000000000089629e-05 9.837111816406250000e+02
1.790000000000000141e-03 1.611000000000020185e-03 7.200000000000089629e-05 9.845795898437500000e+02
1.800000000000000168e-03 1.647000000000020409e-03 7.200000000000089629e-05 9.853563842773437500e+02
1.810000000000000194e-03 1.674000000000020957e-03 7.200000000000089629e-05 9.860475463867187500e+02
1.820000000000000220e-03 1.683000000000021068e-03 7.200000000000089629e-05 9.866597900390625000e+02
1.830000000000000246e-03 1.674000000000020957e-03 7.200000000000089629e-05 9.871995849609375000e+02
1.840000000000000056e-03 1.674000000000020957e-03 7.200000000000089629e-05 9.876763305664062500e+02


==> data_gplasdi_2params_3.metrics_pred.case13.iter014.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 8.424000000000105015e-03 6.047402343750000000e+02
1.000000000000000082e-05 0.000000000000000000e+00 8.424000000000105015e-03 6.047444458007812500e+02
2.000000000000000164e-05 0.000000000000000000e+00 8.424000000000105015e-03 6.048096923828125000e+02
3.000000000000000415e-05 0.000000000000000000e+00 8.424000000000105015e-03 6.048596191406250000e+02
4.000000000000000327e-05 0.000000000000000000e+00 8.424000000000105015e-03 6.048698120117187500e+02
5.000000000000000240e-05 0.000000000000000000e+00 8.424000000000105015e-03 6.049169311523437500e+02
6.000000000000000830e-05 0.000000000000000000e+00 8.433000000000103608e-03 6.048900146484375000e+02
7.000000000000000742e-05 0.000000000000000000e+00 8.424000000000105015e-03 6.059437866210937500e+02
8.000000000000000654e-05 0.000000000000000000e+00 8.424000000000105015e-03 6.055335083007812500e+02
9.000000000000000567e-05 0.000000000000000000e+00 8.478000000000105243e-03 6.060636596679687500e+02
1.000000000000000048e-04 0.000000000000000000e+00 8.487000000000105571e-03 6.058234252929687500e+02
1.100000000000000039e-04 0.000000000000000000e+00 8.451000000000104262e-03 6.064589843750000000e+02
1.200000000000000166e-04 0.000000000000000000e+00 8.433000000000103608e-03 6.067141113281250000e+02
1.300000000000000157e-04 0.000000000000000000e+00 8.370000000000104787e-03 6.171757202148437500e+02
1.400000000000000148e-04 0.000000000000000000e+00 8.316000000000104558e-03 6.130148315429687500e+02
1.500000000000000140e-04 0.000000000000000000e+00 8.262000000000104330e-03 6.119143676757812500e+02
1.600000000000000131e-04 0.000000000000000000e+00 8.028000000000099293e-03 6.100216674804687500e+02
1.700000000000000122e-04 0.000000000000000000e+00 7.785000000000097398e-03 6.086666259765625000e+02
1.800000000000000113e-04 0.000000000000000000e+00 7.524000000000093981e-03 6.166710815429687500e+02
1.900000000000000105e-04 0.000000000000000000e+00 7.254000000000091104e-03 6.292783203125000000e+02
2.000000000000000096e-04 0.000000000000000000e+00 7.020000000000087802e-03 6.456777954101562500e+02
2.100000000000000087e-04 0.000000000000000000e+00 6.786000000000083632e-03 6.626723022460937500e+02
2.200000000000000078e-04 0.000000000000000000e+00 6.543000000000081737e-03 6.759286499023437500e+02
2.300000000000000070e-04 0.000000000000000000e+00 6.174000000000076996e-03 6.884209594726562500e+02
2.400000000000000332e-04 0.000000000000000000e+00 5.886000000000074332e-03 6.998855590820312500e+02
2.500000000000000052e-04 0.000000000000000000e+00 5.562000000000069493e-03 7.130233154296875000e+02
2.600000000000000314e-04 0.000000000000000000e+00 5.256000000000065307e-03 7.238979492187500000e+02
2.700000000000000035e-04 0.000000000000000000e+00 4.950000000000061989e-03 7.349914550781250000e+02
2.800000000000000297e-04 0.000000000000000000e+00 4.635000000000058344e-03 7.423759155273437500e+02
2.900000000000000017e-04 0.000000000000000000e+00 4.356000000000054273e-03 7.480505371093750000e+02
3.000000000000000279e-04 0.000000000000000000e+00 4.086000000000050529e-03 7.500453491210937500e+02
3.099999999999999999e-04 0.000000000000000000e+00 3.771000000000047318e-03 7.568333740234375000e+02
3.200000000000000262e-04 0.000000000000000000e+00 3.402000000000042577e-03 7.599231567382812500e+02
3.300000000000000524e-04 0.000000000000000000e+00 3.051000000000038490e-03 7.604970703125000000e+02
3.400000000000000244e-04 0.000000000000000000e+00 2.673000000000033422e-03 7.632631835937500000e+02
3.500000000000000507e-04 0.000000000000000000e+00 2.367000000000029671e-03 7.739452514648437500e+02
3.600000000000000227e-04 0.000000000000000000e+00 2.016000000000025150e-03 7.798187255859375000e+02
3.700000000000000489e-04 0.000000000000000000e+00 1.746000000000021623e-03 7.836378173828125000e+02
3.800000000000000209e-04 9.000000000000112036e-06 1.548000000000019196e-03 8.010712280273437500e+02
3.900000000000000471e-04 9.000000000000112036e-06 1.242000000000015661e-03 8.027849731445312500e+02
4.000000000000000192e-04 9.000000000000112036e-06 9.720000000000121338e-04 8.005880737304687500e+02
4.100000000000000454e-04 3.600000000000044815e-05 7.020000000000087151e-04 8.739910278320312500e+02
4.200000000000000174e-04 1.260000000000015719e-04 5.130000000000063979e-04 8.620543823242187500e+02
4.300000000000000436e-04 7.020000000000087151e-04 2.880000000000035852e-04 1.158538085937500000e+03
4.400000000000000157e-04 1.494000000000018534e-03 1.710000000000021236e-04 1.468958740234375000e+03
4.500000000000000419e-04 1.944000000000024268e-03 1.170000000000014616e-04 1.396510986328125000e+03
4.600000000000000139e-04 2.313000000000028575e-03 3.600000000000044815e-05 1.720730346679687500e+03
4.700000000000000401e-04 2.664000000000033529e-03 3.600000000000044815e-05 1.610869384765625000e+03
4.800000000000000664e-04 2.907000000000036291e-03 6.300000000000078595e-05 1.555577758789062500e+03
4.900000000000000926e-04 3.249000000000040484e-03 5.400000000000067561e-05 1.522863037109375000e+03
5.000000000000000104e-04 3.681000000000045347e-03 5.400000000000067561e-05 1.505072387695312500e+03
5.100000000000000366e-04 4.194000000000052721e-03 5.400000000000067561e-05 1.488377197265625000e+03
5.200000000000000629e-04 4.743000000000059668e-03 5.400000000000067561e-05 1.487702148437500000e+03
5.300000000000000891e-04 5.400000000000067073e-03 3.600000000000044815e-05 1.479368164062500000e+03
5.400000000000000069e-04 6.057000000000075345e-03 2.700000000000033780e-05 1.453783813476562500e+03
5.500000000000000331e-04 6.570000000000080984e-03 2.700000000000033780e-05 1.441625854492187500e+03
5.600000000000000594e-04 6.975000000000087033e-03 2.700000000000033780e-05 1.435783935546875000e+03
5.700000000000000856e-04 6.633000000000082406e-03 6.300000000000078595e-05 1.410456542968750000e+03
5.800000000000000034e-04 5.832000000000072369e-03 5.400000000000067561e-05 1.406445556640625000e+03
5.900000000000000296e-04 5.517000000000068724e-03 5.400000000000067561e-05 1.414751953125000000e+03
6.000000000000000559e-04 5.229000000000064326e-03 5.400000000000067561e-05 1.409182373046875000e+03
6.100000000000000821e-04 5.040000000000062659e-03 6.300000000000078595e-05 1.406823730468750000e+03
6.199999999999999999e-04 5.031000000000063199e-03 6.300000000000078595e-05 1.402355712890625000e+03
6.300000000000000261e-04 4.977000000000062103e-03 6.300000000000078595e-05 1.391434326171875000e+03
6.400000000000000524e-04 4.887000000000061434e-03 6.300000000000078595e-05 1.388447509765625000e+03
6.500000000000000786e-04 4.797000000000059029e-03 6.300000000000078595e-05 1.389975219726562500e+03
6.600000000000001048e-04 4.842000000000059798e-03 6.300000000000078595e-05 1.391562011718750000e+03
6.700000000000000226e-04 4.806000000000059356e-03 6.300000000000078595e-05 1.377747314453125000e+03
6.800000000000000488e-04 4.662000000000058458e-03 6.300000000000078595e-05 1.376335937500000000e+03
6.900000000000000751e-04 4.527000000000057020e-03 5.400000000000067561e-05 1.369391601562500000e+03
7.000000000000001013e-04 4.482000000000056252e-03 5.400000000000067561e-05 1.336080688476562500e+03
7.100000000000000191e-04 4.392000000000054714e-03 5.400000000000067561e-05 1.345779052734375000e+03
7.200000000000000453e-04 4.356000000000054273e-03 5.400000000000067561e-05 1.339970458984375000e+03
7.300000000000000716e-04 4.266000000000052736e-03 5.400000000000067561e-05 1.331220458984375000e+03
7.400000000000000978e-04 4.149000000000051952e-03 6.300000000000078595e-05 1.328194091796875000e+03
7.500000000000000156e-04 4.122000000000051838e-03 5.400000000000067561e-05 1.319058105468750000e+03
7.600000000000000418e-04 4.050000000000050088e-03 5.400000000000067561e-05 1.329129638671875000e+03
7.700000000000000681e-04 4.086000000000050529e-03 2.700000000000033780e-05 1.295574951171875000e+03
7.800000000000000943e-04 3.978000000000050072e-03 2.700000000000033780e-05 1.309440429687500000e+03
7.900000000000000121e-04 4.014000000000049646e-03 7.200000000000089629e-05 1.282530029296875000e+03
8.000000000000000383e-04 3.915000000000049517e-03 7.200000000000089629e-05 1.311317749023437500e+03
8.100000000000000646e-04 3.843000000000048200e-03 2.700000000000033780e-05 1.305467163085937500e+03
8.200000000000000908e-04 3.789000000000047105e-03 4.500000000000056526e-05 1.305607055664062500e+03
8.300000000000001170e-04 3.789000000000047105e-03 7.200000000000089629e-05 1.310506225585937500e+03
8.400000000000000348e-04 3.789000000000047105e-03 7.200000000000089629e-05 1.304263916015625000e+03
8.500000000000000611e-04 3.699000000000046435e-03 7.200000000000089629e-05 1.273927246093750000e+03
8.600000000000000873e-04 3.627000000000045552e-03 7.200000000000089629e-05 1.276994750976562500e+03
8.700000000000001135e-04 3.564000000000044563e-03 7.200000000000089629e-05 1.266823974609375000e+03
8.800000000000000313e-04 3.609000000000044464e-03 7.200000000000089629e-05 1.261383300781250000e+03
8.900000000000000576e-04 3.546000000000044342e-03 7.200000000000089629e-05 1.237613159179687500e+03
9.000000000000000838e-04 3.483000000000043787e-03 7.200000000000089629e-05 1.241053710937500000e+03
9.100000000000001100e-04 3.501000000000043140e-03 3.600000000000044815e-05 1.245133300781250000e+03
9.200000000000000278e-04 3.483000000000043787e-03 3.600000000000044815e-05 1.238537475585937500e+03
9.300000000000000541e-04 3.357000000000041808e-03 7.200000000000089629e-05 1.244220581054687500e+03
9.400000000000000803e-04 3.366000000000042135e-03 7.200000000000089629e-05 1.229066284179687500e+03
9.500000000000001065e-04 3.339000000000042021e-03 7.200000000000089629e-05 1.232387451171875000e+03
9.600000000000001327e-04 3.303000000000041580e-03 7.200000000000089629e-05 1.223542968750000000e+03
9.700000000000000505e-04 3.231000000000040697e-03 7.200000000000089629e-05 1.210414306640625000e+03
9.800000000000001852e-04 3.267000000000041138e-03 7.200000000000089629e-05 1.216147949218750000e+03
9.899999999999999946e-04 3.303000000000041580e-03 7.200000000000089629e-05 1.207567871093750000e+03
1.000000000000000021e-03 3.231000000000040697e-03 7.200000000000089629e-05 1.192633666992187500e+03
1.010000000000000047e-03 3.186000000000039495e-03 7.200000000000089629e-05 1.191677734375000000e+03
1.020000000000000073e-03 3.141000000000038726e-03 7.200000000000089629e-05 1.180319580078125000e+03
1.030000000000000100e-03 3.105000000000038285e-03 7.200000000000089629e-05 1.176084106445312500e+03
1.040000000000000126e-03 3.087000000000038498e-03 5.400000000000067561e-05 1.185204345703125000e+03
1.050000000000000152e-03 3.087000000000038498e-03 3.600000000000044815e-05 1.180351806640625000e+03
1.060000000000000178e-03 3.051000000000038490e-03 3.600000000000044815e-05 1.162042968750000000e+03
1.069999999999999988e-03 3.006000000000037288e-03 3.600000000000044815e-05 1.159438232421875000e+03
1.080000000000000014e-03 3.087000000000038498e-03 3.600000000000044815e-05 1.147734863281250000e+03
1.090000000000000040e-03 3.051000000000038490e-03 3.600000000000044815e-05 1.130214599609375000e+03
1.100000000000000066e-03 3.105000000000038285e-03 3.600000000000044815e-05 1.141621826171875000e+03
1.110000000000000092e-03 3.051000000000038490e-03 3.600000000000044815e-05 1.144284179687500000e+03
1.120000000000000119e-03 3.042000000000038163e-03 3.600000000000044815e-05 1.135747314453125000e+03
1.130000000000000145e-03 2.997000000000036961e-03 3.600000000000044815e-05 1.121484619140625000e+03
1.140000000000000171e-03 2.979000000000037174e-03 3.600000000000044815e-05 1.119054931640625000e+03
1.150000000000000197e-03 2.934000000000036405e-03 3.600000000000044815e-05 1.110137573242187500e+03
1.160000000000000007e-03 3.015000000000038049e-03 3.600000000000044815e-05 1.096809082031250000e+03
1.170000000000000033e-03 2.988000000000037067e-03 3.600000000000044815e-05 1.098870971679687500e+03
1.180000000000000059e-03 2.907000000000036291e-03 3.600000000000044815e-05 1.106772216796875000e+03
1.190000000000000085e-03 2.736000000000033978e-03 3.600000000000044815e-05 1.106921752929687500e+03
1.200000000000000112e-03 2.772000000000034853e-03 3.600000000000044815e-05 1.098620361328125000e+03
1.210000000000000138e-03 2.718000000000033757e-03 3.600000000000044815e-05 1.091497924804687500e+03
1.220000000000000164e-03 2.754000000000034632e-03 3.600000000000044815e-05 1.086890502929687500e+03
1.230000000000000190e-03 2.754000000000034632e-03 3.600000000000044815e-05 1.075079345703125000e+03
1.240000000000000000e-03 2.745000000000034305e-03 3.600000000000044815e-05 1.058414428710937500e+03
1.250000000000000026e-03 2.745000000000034305e-03 3.600000000000044815e-05 1.055449096679687500e+03
1.260000000000000052e-03 2.709000000000033864e-03 3.600000000000044815e-05 1.059669067382812500e+03
1.270000000000000078e-03 2.655000000000033201e-03 3.600000000000044815e-05 1.059043334960937500e+03
1.280000000000000105e-03 2.646000000000032874e-03 3.600000000000044815e-05 1.054906616210937500e+03
1.290000000000000131e-03 2.637000000000032981e-03 3.600000000000044815e-05 1.045554565429687500e+03
1.300000000000000157e-03 2.628000000000032654e-03 3.600000000000044815e-05 1.043784545898437500e+03
1.310000000000000183e-03 2.601000000000032106e-03 3.600000000000044815e-05 1.036536865234375000e+03
1.320000000000000210e-03 2.574000000000032425e-03 3.600000000000044815e-05 1.025542602539062500e+03
1.330000000000000019e-03 2.565000000000032098e-03 5.400000000000067561e-05 1.013830383300781250e+03
1.340000000000000045e-03 2.574000000000032425e-03 7.200000000000089629e-05 1.013902099609375000e+03
1.350000000000000071e-03 2.529000000000031657e-03 7.200000000000089629e-05 1.013767944335937500e+03
1.360000000000000098e-03 2.511000000000031002e-03 7.200000000000089629e-05 1.009451416015625000e+03
1.370000000000000124e-03 2.430000000000030226e-03 7.200000000000089629e-05 1.003033081054687500e+03
1.380000000000000150e-03 2.484000000000031322e-03 7.200000000000089629e-05 9.959299316406250000e+02
1.390000000000000176e-03 2.475000000000030995e-03 7.200000000000089629e-05 9.919395751953125000e+02
1.400000000000000203e-03 2.466000000000030667e-03 7.200000000000089629e-05 9.932452392578125000e+02
1.410000000000000012e-03 2.439000000000030553e-03 7.200000000000089629e-05 9.938065185546875000e+02
1.420000000000000038e-03 2.403000000000029678e-03 7.200000000000089629e-05 9.945347290039062500e+02
1.430000000000000064e-03 2.466000000000030667e-03 7.200000000000089629e-05 9.943792724609375000e+02
1.440000000000000091e-03 2.502000000000031109e-03 7.200000000000089629e-05 9.920869140625000000e+02
1.450000000000000117e-03 2.331000000000029229e-03 7.200000000000089629e-05 9.916134033203125000e+02
1.460000000000000143e-03 2.331000000000029229e-03 7.200000000000089629e-05 9.886489868164062500e+02
1.470000000000000169e-03 2.367000000000029671e-03 6.300000000000078595e-05 9.830603027343750000e+02
1.480000000000000196e-03 2.322000000000028902e-03 5.400000000000067561e-05 9.758717651367187500e+02
1.490000000000000222e-03 2.322000000000028902e-03 5.400000000000067561e-05 9.690792236328125000e+02
1.500000000000000031e-03 2.295000000000028788e-03 5.400000000000067561e-05 9.636480712890625000e+02
1.510000000000000057e-03 2.205000000000027251e-03 5.400000000000067561e-05 9.603183593750000000e+02
1.520000000000000084e-03 2.205000000000027251e-03 3.600000000000044815e-05 9.604259033203125000e+02
1.530000000000000110e-03 2.232000000000027799e-03 3.600000000000044815e-05 9.590810546875000000e+02
1.540000000000000136e-03 2.250000000000028019e-03 3.600000000000044815e-05 9.582033081054687500e+02
1.550000000000000162e-03 2.196000000000027357e-03 3.600000000000044815e-05 9.563448486328125000e+02
1.560000000000000189e-03 2.277000000000028567e-03 3.600000000000044815e-05 9.526749267578125000e+02
1.570000000000000215e-03 2.241000000000028126e-03 3.600000000000044815e-05 9.496926269531250000e+02
1.580000000000000024e-03 2.232000000000027799e-03 3.600000000000044815e-05 9.460636596679687500e+02
1.590000000000000050e-03 2.259000000000028346e-03 3.600000000000044815e-05 9.411004638671875000e+02
1.600000000000000077e-03 2.250000000000028019e-03 3.600000000000044815e-05 9.400537109375000000e+02
1.610000000000000103e-03 2.250000000000028019e-03 3.600000000000044815e-05 9.406069946289062500e+02
1.620000000000000129e-03 2.214000000000027578e-03 3.600000000000044815e-05 9.414884033203125000e+02
1.630000000000000155e-03 2.133000000000026368e-03 3.600000000000044815e-05 9.422143554687500000e+02
1.640000000000000182e-03 2.124000000000026474e-03 3.600000000000044815e-05 9.419055175781250000e+02
1.650000000000000208e-03 2.151000000000027022e-03 3.600000000000044815e-05 9.397641601562500000e+02
1.660000000000000234e-03 2.151000000000027022e-03 3.600000000000044815e-05 9.358079833984375000e+02
1.670000000000000043e-03 2.097000000000026360e-03 3.600000000000044815e-05 9.346074218750000000e+02
1.680000000000000070e-03 2.124000000000026474e-03 3.600000000000044815e-05 9.336536865234375000e+02
1.690000000000000096e-03 2.061000000000025919e-03 3.600000000000044815e-05 9.314450683593750000e+02
1.700000000000000122e-03 2.061000000000025919e-03 3.600000000000044815e-05 9.290169677734375000e+02
1.710000000000000148e-03 2.061000000000025919e-03 3.600000000000044815e-05 9.258447875976562500e+02
1.720000000000000175e-03 2.124000000000026474e-03 3.600000000000044815e-05 9.216885986328125000e+02
1.730000000000000201e-03 2.142000000000026695e-03 3.600000000000044815e-05 9.186231079101562500e+02
1.740000000000000227e-03 2.124000000000026474e-03 3.600000000000044815e-05 9.207397460937500000e+02
1.750000000000000036e-03 2.115000000000026147e-03 3.600000000000044815e-05 9.222202148437500000e+02
1.760000000000000063e-03 2.133000000000026368e-03 3.600000000000044815e-05 9.230372924804687500e+02
1.770000000000000089e-03 2.142000000000026695e-03 3.600000000000044815e-05 9.231545410156250000e+02
1.780000000000000115e-03 2.151000000000027022e-03 3.600000000000044815e-05 9.225260620117187500e+02
1.790000000000000141e-03 2.178000000000027137e-03 3.600000000000044815e-05 9.250144042968750000e+02
1.800000000000000168e-03 2.241000000000028126e-03 3.600000000000044815e-05 9.298653564453125000e+02
1.810000000000000194e-03 2.250000000000028019e-03 3.600000000000044815e-05 9.336312255859375000e+02
1.820000000000000220e-03 2.286000000000028894e-03 3.600000000000044815e-05 9.362066650390625000e+02
1.830000000000000246e-03 2.304000000000028681e-03 3.600000000000044815e-05 9.375070190429687500e+02
1.840000000000000056e-03 2.313000000000028575e-03 3.600000000000044815e-05 9.374880981445312500e+02


==> data_gplasdi_2params_3.metrics_truth.case116.iter014.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 9.990000000000123781e-03 6.045072594720808183e+02
1.000000000000000082e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.045748334404747766e+02
2.000000000000000164e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.046181886983539471e+02
3.000000000000000415e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.046684473077174289e+02
4.000000000000000327e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.046846098262562919e+02
5.000000000000000240e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.047104278650180049e+02
6.000000000000000830e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.047261162385900661e+02
7.000000000000000742e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.047581674279875870e+02
8.000000000000000654e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.048079090204759041e+02
9.000000000000000567e-05 0.000000000000000000e+00 9.990000000000123781e-03 6.048743264400130784e+02
1.000000000000000048e-04 0.000000000000000000e+00 9.981000000000123454e-03 6.048924330967204241e+02
1.100000000000000039e-04 0.000000000000000000e+00 9.963000000000124534e-03 6.049060204599602457e+02
1.200000000000000166e-04 0.000000000000000000e+00 9.855000000000124077e-03 6.049083071702411871e+02
1.300000000000000157e-04 0.000000000000000000e+00 9.765000000000120806e-03 6.049157247989045345e+02
1.400000000000000148e-04 0.000000000000000000e+00 9.612000000000118713e-03 6.049296715222357079e+02
1.500000000000000140e-04 0.000000000000000000e+00 9.423000000000118781e-03 6.049441551837204543e+02
1.600000000000000131e-04 0.000000000000000000e+00 9.180000000000115151e-03 6.115479981170504971e+02
1.700000000000000122e-04 0.000000000000000000e+00 8.973000000000111095e-03 6.261882846085995880e+02
1.800000000000000113e-04 0.000000000000000000e+00 8.730000000000109200e-03 6.470535925528647567e+02
1.900000000000000105e-04 0.000000000000000000e+00 8.469000000000104916e-03 6.641426476255509215e+02
2.000000000000000096e-04 0.000000000000000000e+00 8.199000000000102040e-03 6.778127792086137333e+02
2.100000000000000087e-04 0.000000000000000000e+00 7.911000000000100243e-03 6.919090834848930172e+02
2.200000000000000078e-04 0.000000000000000000e+00 7.605000000000095191e-03 7.039065262308951105e+02
2.300000000000000070e-04 0.000000000000000000e+00 7.308000000000091333e-03 7.133537784376119362e+02
2.400000000000000332e-04 0.000000000000000000e+00 7.002000000000086280e-03 7.236048492557742975e+02
2.500000000000000052e-04 0.000000000000000000e+00 6.669000000000082848e-03 7.344094711127619348e+02
2.600000000000000314e-04 0.000000000000000000e+00 6.345000000000078876e-03 7.419954457106019845e+02
2.700000000000000035e-04 0.000000000000000000e+00 6.030000000000076098e-03 7.474241899237996449e+02
2.800000000000000297e-04 0.000000000000000000e+00 5.679000000000071144e-03 7.514567136452094473e+02
2.900000000000000017e-04 0.000000000000000000e+00 5.373000000000066959e-03 7.551632440199472285e+02
3.000000000000000279e-04 0.000000000000000000e+00 5.022000000000062005e-03 7.581829595353472087e+02
3.099999999999999999e-04 0.000000000000000000e+00 4.689000000000058573e-03 7.591543596423525742e+02
3.200000000000000262e-04 0.000000000000000000e+00 4.338000000000054486e-03 7.619196305130616338e+02
3.300000000000000524e-04 0.000000000000000000e+00 4.041000000000049761e-03 7.742670388855660804e+02
3.400000000000000244e-04 0.000000000000000000e+00 3.690000000000046108e-03 7.893085212043645242e+02
3.500000000000000507e-04 0.000000000000000000e+00 3.357000000000041808e-03 7.882110245347337241e+02
3.600000000000000227e-04 0.000000000000000000e+00 3.051000000000038490e-03 7.887390298433919043e+02
3.700000000000000489e-04 9.000000000000112036e-06 2.619000000000032760e-03 8.054721084340947073e+02
3.800000000000000209e-04 9.000000000000112036e-06 2.376000000000029564e-03 8.032995022013822108e+02
3.900000000000000471e-04 9.000000000000112036e-06 2.070000000000025812e-03 8.017679814648117826e+02
4.000000000000000192e-04 3.600000000000044815e-05 1.737000000000021513e-03 8.156732796888147732e+02
4.100000000000000454e-04 7.200000000000089629e-05 1.449000000000017982e-03 8.153586616718752111e+02
4.200000000000000174e-04 2.880000000000035852e-04 1.161000000000014451e-03 8.287865870135694877e+02
4.300000000000000436e-04 6.840000000000084944e-04 8.910000000000111407e-04 8.395192993655690543e+02
4.400000000000000157e-04 1.206000000000015003e-03 6.840000000000084944e-04 8.999530490980654349e+02
4.500000000000000419e-04 1.719000000000021509e-03 4.590000000000056817e-04 1.247788800709734005e+03
4.600000000000000139e-04 2.178000000000027137e-03 3.240000000000040265e-04 1.437736066492064992e+03
4.700000000000000401e-04 2.493000000000030782e-03 2.160000000000027024e-04 1.562112030336609905e+03
4.800000000000000664e-04 2.862000000000035956e-03 1.440000000000017926e-04 1.541315132288636960e+03
4.900000000000000926e-04 3.213000000000039609e-03 9.900000000000124087e-05 1.405079727242196896e+03
5.000000000000000104e-04 3.573000000000044023e-03 4.500000000000056526e-05 1.335470570047031060e+03
5.100000000000000366e-04 3.924000000000048977e-03 4.500000000000056526e-05 1.312854741989091053e+03
5.200000000000000629e-04 4.266000000000052736e-03 4.500000000000056526e-05 1.283254786738589928e+03
5.300000000000000891e-04 4.581000000000057248e-03 4.500000000000056526e-05 1.263331595287753089e+03
5.400000000000000069e-04 4.896000000000060894e-03 4.500000000000056526e-05 1.254859981098333037e+03
5.500000000000000331e-04 5.364000000000067499e-03 4.500000000000056526e-05 1.245112281559752091e+03
5.600000000000000594e-04 5.895000000000073792e-03 4.500000000000056526e-05 1.232665677203953919e+03
5.700000000000000856e-04 6.489000000000080641e-03 4.500000000000056526e-05 1.215944053441462074e+03
5.800000000000000034e-04 6.876000000000086036e-03 4.500000000000056526e-05 1.198046195907596029e+03
5.900000000000000296e-04 7.128000000000089126e-03 4.500000000000056526e-05 1.188282635049374903e+03
6.000000000000000559e-04 7.155000000000089240e-03 4.500000000000056526e-05 1.177654159772640014e+03
6.100000000000000821e-04 6.768000000000083845e-03 4.500000000000056526e-05 1.165256580401241990e+03
6.199999999999999999e-04 6.219000000000077764e-03 4.500000000000056526e-05 1.161118260513633913e+03
6.300000000000000261e-04 5.940000000000074561e-03 4.500000000000056526e-05 1.152620689694949988e+03
6.400000000000000524e-04 5.787000000000072468e-03 4.500000000000056526e-05 1.161433871933859109e+03
6.500000000000000786e-04 5.634000000000070375e-03 4.500000000000056526e-05 1.150188510132632018e+03
6.600000000000001048e-04 5.490000000000068610e-03 4.500000000000056526e-05 1.159445157823962973e+03
6.700000000000000226e-04 5.328000000000067057e-03 4.500000000000056526e-05 1.151875411405241039e+03
6.800000000000000488e-04 5.328000000000067057e-03 4.500000000000056526e-05 1.157469345104372906e+03
6.900000000000000751e-04 5.157000000000064310e-03 4.500000000000056526e-05 1.152395712289398034e+03
7.000000000000001013e-04 5.130000000000064196e-03 4.500000000000056526e-05 1.151183011552597918e+03
7.100000000000000191e-04 5.004000000000062218e-03 4.500000000000056526e-05 1.144618526790115084e+03
7.200000000000000453e-04 4.959000000000062316e-03 4.500000000000056526e-05 1.138440048730645003e+03
7.300000000000000716e-04 4.806000000000059356e-03 4.500000000000056526e-05 1.132319399334584887e+03
7.400000000000000978e-04 4.806000000000059356e-03 4.500000000000056526e-05 1.133273881961157940e+03
7.500000000000000156e-04 4.743000000000059668e-03 4.500000000000056526e-05 1.128290289394672982e+03
7.600000000000000418e-04 4.707000000000059227e-03 4.500000000000056526e-05 1.132669389193614961e+03
7.700000000000000681e-04 4.671000000000058786e-03 4.500000000000056526e-05 1.121993769521325021e+03
7.800000000000000943e-04 4.590000000000057576e-03 4.500000000000056526e-05 1.124409671777623089e+03
7.900000000000000121e-04 4.518000000000056693e-03 4.500000000000056526e-05 1.118887573763608998e+03
8.000000000000000383e-04 4.491000000000056579e-03 4.500000000000056526e-05 1.114913600284331096e+03
8.100000000000000646e-04 4.446000000000054943e-03 4.500000000000056526e-05 1.113046398821534012e+03
8.200000000000000908e-04 4.410000000000054501e-03 4.500000000000056526e-05 1.108478559914940888e+03
8.300000000000001170e-04 4.320000000000053832e-03 4.500000000000056526e-05 1.105915608468452092e+03
8.400000000000000348e-04 4.257000000000052409e-03 4.500000000000056526e-05 1.101567751064071899e+03
8.500000000000000611e-04 4.212000000000052508e-03 4.500000000000056526e-05 1.098984273063329056e+03
8.600000000000000873e-04 4.176000000000052066e-03 4.500000000000056526e-05 1.093947808734058981e+03
8.700000000000001135e-04 4.077000000000050202e-03 4.500000000000056526e-05 1.092382021247826060e+03
8.800000000000000313e-04 4.005000000000050187e-03 4.500000000000056526e-05 1.086803609493847034e+03
8.900000000000000576e-04 3.960000000000049418e-03 4.500000000000056526e-05 1.086082095216808057e+03
9.000000000000000838e-04 3.870000000000047881e-03 4.500000000000056526e-05 1.080580824038491073e+03
9.100000000000001100e-04 3.780000000000046777e-03 4.500000000000056526e-05 1.078905306681273942e+03
9.200000000000000278e-04 3.762000000000046990e-03 4.500000000000056526e-05 1.076322899751058912e+03
9.300000000000000541e-04 3.726000000000046115e-03 4.500000000000056526e-05 1.071712541525761026e+03
9.400000000000000803e-04 3.672000000000045453e-03 4.500000000000056526e-05 1.072091127733754092e+03
9.500000000000001065e-04 3.645000000000045339e-03 4.500000000000056526e-05 1.069180991701746962e+03
9.600000000000001327e-04 3.537000000000044015e-03 4.500000000000056526e-05 1.067991552799172041e+03
9.700000000000000505e-04 3.465000000000043132e-03 4.500000000000056526e-05 1.066102824624309960e+03
9.800000000000001852e-04 3.501000000000043140e-03 4.500000000000056526e-05 1.063147260922059104e+03
9.899999999999999946e-04 3.456000000000043239e-03 4.500000000000056526e-05 1.061737371609440970e+03
1.000000000000000021e-03 3.438000000000043018e-03 4.500000000000056526e-05 1.059597564385782107e+03
1.010000000000000047e-03 3.429000000000042691e-03 4.500000000000056526e-05 1.056610657715950083e+03
1.020000000000000073e-03 3.438000000000043018e-03 4.500000000000056526e-05 1.054909315527876061e+03
1.030000000000000100e-03 3.447000000000043345e-03 4.500000000000056526e-05 1.053805293201256973e+03
1.040000000000000126e-03 3.339000000000042021e-03 4.500000000000056526e-05 1.052570260727512959e+03
1.050000000000000152e-03 3.402000000000042577e-03 4.500000000000056526e-05 1.050480315976742077e+03
1.060000000000000178e-03 3.375000000000042463e-03 4.500000000000056526e-05 1.048328563813872961e+03
1.069999999999999988e-03 3.384000000000041922e-03 4.500000000000056526e-05 1.047657191027800991e+03
1.080000000000000014e-03 3.384000000000041922e-03 4.500000000000056526e-05 1.046773127993141088e+03
1.090000000000000040e-03 3.375000000000042463e-03 4.500000000000056526e-05 1.043451782172988032e+03
1.100000000000000066e-03 3.366000000000042135e-03 4.500000000000056526e-05 1.043358449257832035e+03
1.110000000000000092e-03 3.384000000000041922e-03 4.500000000000056526e-05 1.043433046916122976e+03
1.120000000000000119e-03 3.321000000000040933e-03 4.500000000000056526e-05 1.040201988788189965e+03
1.130000000000000145e-03 3.303000000000041580e-03 4.500000000000056526e-05 1.038609736718715112e+03
1.140000000000000171e-03 3.285000000000040492e-03 4.500000000000056526e-05 1.037853564287011068e+03
1.150000000000000197e-03 3.312000000000041473e-03 4.500000000000056526e-05 1.036380358210703889e+03
1.160000000000000007e-03 3.285000000000040492e-03 4.500000000000056526e-05 1.032019694760653010e+03
1.170000000000000033e-03 3.267000000000041138e-03 4.500000000000056526e-05 1.030459314212738036e+03
1.180000000000000059e-03 3.186000000000039495e-03 4.500000000000056526e-05 1.030552474025831089e+03
1.190000000000000085e-03 3.177000000000039168e-03 4.500000000000056526e-05 1.029274689952565950e+03
1.200000000000000112e-03 3.105000000000038285e-03 4.500000000000056526e-05 1.025503874089662986e+03
1.210000000000000138e-03 3.042000000000038163e-03 4.500000000000056526e-05 1.026499010042555028e+03
1.220000000000000164e-03 3.033000000000037402e-03 4.500000000000056526e-05 1.027659982280644044e+03
1.230000000000000190e-03 2.979000000000037174e-03 4.500000000000056526e-05 1.026955267243172102e+03
1.240000000000000000e-03 2.961000000000036519e-03 4.500000000000056526e-05 1.023137683854311035e+03
1.250000000000000026e-03 2.925000000000036512e-03 4.500000000000056526e-05 1.017736699698148982e+03
1.260000000000000052e-03 2.907000000000036291e-03 4.500000000000056526e-05 1.015049599545160959e+03
1.270000000000000078e-03 2.889000000000036070e-03 4.500000000000056526e-05 1.013178802258933956e+03
1.280000000000000105e-03 2.862000000000035956e-03 4.500000000000056526e-05 1.012363474281951994e+03
1.290000000000000131e-03 2.835000000000035408e-03 4.500000000000056526e-05 1.011699908322418992e+03
1.300000000000000157e-03 2.808000000000034860e-03 4.500000000000056526e-05 1.009939551275664030e+03
1.310000000000000183e-03 2.799000000000034967e-03 4.500000000000056526e-05 1.009747327693786019e+03
1.320000000000000210e-03 2.700000000000033536e-03 4.500000000000056526e-05 1.009429224532417948e+03
1.330000000000000019e-03 2.700000000000033536e-03 4.500000000000056526e-05 1.007916534291486983e+03
1.340000000000000045e-03 2.682000000000033749e-03 4.500000000000056526e-05 1.005566974933802044e+03
1.350000000000000071e-03 2.646000000000032874e-03 4.500000000000056526e-05 1.005031367142187946e+03
1.360000000000000098e-03 2.565000000000032098e-03 4.500000000000056526e-05 1.004961085460152049e+03
1.370000000000000124e-03 2.583000000000032319e-03 4.500000000000056526e-05 1.004303806739531979e+03
1.380000000000000150e-03 2.520000000000031330e-03 4.500000000000056526e-05 1.002797502345773978e+03
1.390000000000000176e-03 2.502000000000031109e-03 4.500000000000056526e-05 1.002470664921563980e+03
1.400000000000000203e-03 2.448000000000030447e-03 4.500000000000056526e-05 1.002198681484066014e+03
1.410000000000000012e-03 2.430000000000030226e-03 4.500000000000056526e-05 1.001954986783826030e+03
1.420000000000000038e-03 2.385000000000029891e-03 4.500000000000056526e-05 1.000890338270977054e+03
1.430000000000000064e-03 2.286000000000028894e-03 4.500000000000056526e-05 9.996612787288070194e+02
1.440000000000000091e-03 2.259000000000028346e-03 4.500000000000056526e-05 9.992682153261707754e+02
1.450000000000000117e-03 2.205000000000027251e-03 4.500000000000056526e-05 9.993267814093728703e+02
1.460000000000000143e-03 2.178000000000027137e-03 4.500000000000056526e-05 9.989043055277293206e+02
1.470000000000000169e-03 2.115000000000026147e-03 4.500000000000056526e-05 9.982149084666853014e+02
1.480000000000000196e-03 2.079000000000026140e-03 4.500000000000056526e-05 9.965331338636385681e+02
1.490000000000000222e-03 2.070000000000025812e-03 4.500000000000056526e-05 9.964256364741922880e+02
1.500000000000000031e-03 1.980000000000024709e-03 4.500000000000056526e-05 9.959525549446482273e+02
1.510000000000000057e-03 1.917000000000023937e-03 4.500000000000056526e-05 9.956704950057531960e+02
1.520000000000000084e-03 1.899000000000023716e-03 4.500000000000056526e-05 9.949616271249400370e+02
1.530000000000000110e-03 1.863000000000023058e-03 4.500000000000056526e-05 9.940732537832890330e+02
1.540000000000000136e-03 1.836000000000022727e-03 4.500000000000056526e-05 9.935621808477227432e+02
1.550000000000000162e-03 1.809000000000022612e-03 4.500000000000056526e-05 9.933751520751167163e+02
1.560000000000000189e-03 1.755000000000021950e-03 4.500000000000056526e-05 9.927963036277798210e+02
1.570000000000000215e-03 1.737000000000021513e-03 4.500000000000056526e-05 9.925085586670594466e+02
1.580000000000000024e-03 1.746000000000021623e-03 4.500000000000056526e-05 9.918044190835468044e+02
1.590000000000000050e-03 1.728000000000021619e-03 4.500000000000056526e-05 9.908663611862375546e+02
1.600000000000000077e-03 1.737000000000021513e-03 4.500000000000056526e-05 9.908970081818227982e+02
1.610000000000000103e-03 1.710000000000021399e-03 4.500000000000056526e-05 9.907356760331026635e+02
1.620000000000000129e-03 1.674000000000020957e-03 4.500000000000056526e-05 9.900139114875811401e+02
1.630000000000000155e-03 1.710000000000021399e-03 4.500000000000056526e-05 9.888622883917598756e+02
1.640000000000000182e-03 1.719000000000021509e-03 4.500000000000056526e-05 9.892211160461467898e+02
1.650000000000000208e-03 1.755000000000021950e-03 4.500000000000056526e-05 9.885840318803549280e+02
1.660000000000000234e-03 1.710000000000021399e-03 4.500000000000056526e-05 9.885437756446727917e+02
1.670000000000000043e-03 1.692000000000020961e-03 4.500000000000056526e-05 9.887027446619497368e+02
1.680000000000000070e-03 1.710000000000021399e-03 4.500000000000056526e-05 9.876707123778579671e+02
1.690000000000000096e-03 1.692000000000020961e-03 4.500000000000056526e-05 9.871819184852295166e+02
1.700000000000000122e-03 1.719000000000021509e-03 4.500000000000056526e-05 9.873478789070928769e+02
1.710000000000000148e-03 1.710000000000021399e-03 4.500000000000056526e-05 9.876034551111113160e+02
1.720000000000000175e-03 1.683000000000021068e-03 4.500000000000056526e-05 9.875883054595606154e+02
1.730000000000000201e-03 1.701000000000021288e-03 4.500000000000056526e-05 9.870598103532549885e+02
1.740000000000000227e-03 1.656000000000020737e-03 4.500000000000056526e-05 9.864931802622102168e+02
1.750000000000000036e-03 1.683000000000021068e-03 4.500000000000056526e-05 9.859948153138493581e+02
1.760000000000000063e-03 1.665000000000020847e-03 4.500000000000056526e-05 9.861144533734814104e+02
1.770000000000000089e-03 1.647000000000020409e-03 4.500000000000056526e-05 9.862125781056633969e+02
1.780000000000000115e-03 1.683000000000021068e-03 4.500000000000056526e-05 9.859992502496452289e+02
1.790000000000000141e-03 1.674000000000020957e-03 4.500000000000056526e-05 9.855083474522688221e+02
1.800000000000000168e-03 1.683000000000021068e-03 4.500000000000056526e-05 9.848529481881192851e+02
1.810000000000000194e-03 1.647000000000020409e-03 4.500000000000056526e-05 9.849624215250997850e+02
1.820000000000000220e-03 1.647000000000020409e-03 4.500000000000056526e-05 9.848735831857646872e+02
1.830000000000000246e-03 1.665000000000020847e-03 4.500000000000056526e-05 9.846348612731623007e+02
1.840000000000000056e-03 1.674000000000020957e-03 4.500000000000056526e-05 9.840227142055393870e+02


==> data_gplasdi_2params_3.metrics_truth.case13.iter014.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 8.532000000000105472e-03 6.045072594720808183e+02
1.000000000000000082e-05 0.000000000000000000e+00 8.532000000000105472e-03 6.045748334404747766e+02
2.000000000000000164e-05 0.000000000000000000e+00 8.532000000000105472e-03 6.046181886983539471e+02
3.000000000000000415e-05 0.000000000000000000e+00 8.532000000000105472e-03 6.046684473077174289e+02
4.000000000000000327e-05 0.000000000000000000e+00 8.532000000000105472e-03 6.046846098262562919e+02
5.000000000000000240e-05 0.000000000000000000e+00 8.532000000000105472e-03 6.047104278650180049e+02
6.000000000000000830e-05 0.000000000000000000e+00 8.532000000000105472e-03 6.047261162385900661e+02
7.000000000000000742e-05 0.000000000000000000e+00 8.532000000000105472e-03 6.047581674279875870e+02
8.000000000000000654e-05 0.000000000000000000e+00 8.532000000000105472e-03 6.048079090204759041e+02
9.000000000000000567e-05 0.000000000000000000e+00 8.532000000000105472e-03 6.048743264400130784e+02
1.000000000000000048e-04 0.000000000000000000e+00 8.532000000000105472e-03 6.048924330967204241e+02
1.100000000000000039e-04 0.000000000000000000e+00 8.532000000000105472e-03 6.049060204599602457e+02
1.200000000000000166e-04 0.000000000000000000e+00 8.532000000000105472e-03 6.049083071702411871e+02
1.300000000000000157e-04 0.000000000000000000e+00 8.505000000000104490e-03 6.049157247989045345e+02
1.400000000000000148e-04 0.000000000000000000e+00 8.379000000000105114e-03 6.049296715222357079e+02
1.500000000000000140e-04 0.000000000000000000e+00 8.235000000000103348e-03 6.049441551837204543e+02
1.600000000000000131e-04 0.000000000000000000e+00 8.037000000000099620e-03 6.049728790103387155e+02
1.700000000000000122e-04 0.000000000000000000e+00 7.866000000000096873e-03 6.050019774378212105e+02
1.800000000000000113e-04 0.000000000000000000e+00 7.605000000000095191e-03 6.116097222169826182e+02
1.900000000000000105e-04 0.000000000000000000e+00 7.335000000000091447e-03 6.269845620728908671e+02
2.000000000000000096e-04 0.000000000000000000e+00 7.110000000000089339e-03 6.459114437438155392e+02
2.100000000000000087e-04 0.000000000000000000e+00 6.840000000000085595e-03 6.611949644693270329e+02
2.200000000000000078e-04 0.000000000000000000e+00 6.552000000000081197e-03 6.751645177740998633e+02
2.300000000000000070e-04 0.000000000000000000e+00 6.300000000000078974e-03 6.884295374364990039e+02
2.400000000000000332e-04 0.000000000000000000e+00 6.012000000000074576e-03 7.005858309292603963e+02
2.500000000000000052e-04 0.000000000000000000e+00 5.679000000000071144e-03 7.121431613004128849e+02
2.600000000000000314e-04 0.000000000000000000e+00 5.328000000000067057e-03 7.228414242399749128e+02
2.700000000000000035e-04 0.000000000000000000e+00 5.022000000000062005e-03 7.372409540111715387e+02
2.800000000000000297e-04 0.000000000000000000e+00 4.716000000000058687e-03 7.456830862065650081e+02
2.900000000000000017e-04 0.000000000000000000e+00 4.338000000000054486e-03 7.504366231474872393e+02
3.000000000000000279e-04 0.000000000000000000e+00 4.050000000000050088e-03 7.555466176798437345e+02
3.099999999999999999e-04 0.000000000000000000e+00 3.726000000000046115e-03 7.608317037669744423e+02
3.200000000000000262e-04 0.000000000000000000e+00 3.366000000000042135e-03 7.634140853637933333e+02
3.300000000000000524e-04 0.000000000000000000e+00 3.069000000000038277e-03 7.662073423244419246e+02
3.400000000000000244e-04 0.000000000000000000e+00 2.691000000000033209e-03 7.678168842746969176e+02
3.500000000000000507e-04 0.000000000000000000e+00 2.439000000000030553e-03 7.711154588276019695e+02
3.600000000000000227e-04 0.000000000000000000e+00 2.160000000000026916e-03 7.842312342530760816e+02
3.700000000000000489e-04 0.000000000000000000e+00 1.845000000000023054e-03 7.854994594267136563e+02
3.800000000000000209e-04 0.000000000000000000e+00 1.521000000000019082e-03 7.992460166361580605e+02
3.900000000000000471e-04 0.000000000000000000e+00 1.197000000000014892e-03 7.998390872074389790e+02
4.000000000000000192e-04 9.000000000000112036e-06 9.810000000000122442e-04 8.194214479291548514e+02
4.100000000000000454e-04 4.500000000000056526e-05 6.570000000000081634e-04 8.883718561537522191e+02
4.200000000000000174e-04 1.350000000000016822e-04 4.860000000000060669e-04 1.109086026021110911e+03
4.300000000000000436e-04 6.750000000000083841e-04 3.240000000000040265e-04 1.197633420792242077e+03
4.400000000000000157e-04 1.593000000000019747e-03 1.440000000000017926e-04 1.648707480293368008e+03
4.500000000000000419e-04 1.944000000000024268e-03 1.260000000000015719e-04 1.759250576990227955e+03
4.600000000000000139e-04 2.205000000000027251e-03 7.200000000000089629e-05 1.678576212169059090e+03
4.700000000000000401e-04 2.529000000000031657e-03 7.200000000000089629e-05 1.617118809754292897e+03
4.800000000000000664e-04 2.853000000000035629e-03 7.200000000000089629e-05 1.592804263255985916e+03
4.900000000000000926e-04 3.222000000000040370e-03 7.200000000000089629e-05 1.564673907888542999e+03
5.000000000000000104e-04 3.555000000000044669e-03 7.200000000000089629e-05 1.549289523890970031e+03
5.100000000000000366e-04 4.014000000000049646e-03 7.200000000000089629e-05 1.527753373271415967e+03
5.200000000000000629e-04 4.554000000000057134e-03 7.200000000000089629e-05 1.507002890345336937e+03
5.300000000000000891e-04 5.229000000000064326e-03 7.200000000000089629e-05 1.506967756998322102e+03
5.400000000000000069e-04 5.985000000000073594e-03 7.200000000000089629e-05 1.496778084814443901e+03
5.500000000000000331e-04 6.705000000000083289e-03 7.200000000000089629e-05 1.478489967971042915e+03
5.600000000000000594e-04 6.903000000000087018e-03 7.200000000000089629e-05 1.458951859871360966e+03
5.700000000000000856e-04 6.327000000000079956e-03 7.200000000000089629e-05 1.456058313488797012e+03
5.800000000000000034e-04 5.760000000000072354e-03 7.200000000000089629e-05 1.454491331572955914e+03
5.900000000000000296e-04 5.508000000000069264e-03 7.200000000000089629e-05 1.441162559954075959e+03
6.000000000000000559e-04 5.238000000000065520e-03 7.200000000000089629e-05 1.423087889174855945e+03
6.100000000000000821e-04 5.094000000000063755e-03 7.200000000000089629e-05 1.425807669421290939e+03
6.199999999999999999e-04 5.031000000000063199e-03 7.200000000000089629e-05 1.416485109708969958e+03
6.300000000000000261e-04 4.896000000000060894e-03 7.200000000000089629e-05 1.396784600069538101e+03
6.400000000000000524e-04 4.842000000000059798e-03 7.200000000000089629e-05 1.400397208070869965e+03
6.500000000000000786e-04 4.806000000000059356e-03 7.200000000000089629e-05 1.391027536886509097e+03
6.600000000000001048e-04 4.707000000000059227e-03 7.200000000000089629e-05 1.373772606260323982e+03
6.700000000000000226e-04 4.671000000000058786e-03 7.200000000000089629e-05 1.379426131221224978e+03
6.800000000000000488e-04 4.635000000000058344e-03 7.200000000000089629e-05 1.368787694248984963e+03
6.900000000000000751e-04 4.518000000000056693e-03 7.200000000000089629e-05 1.358743590057744996e+03
7.000000000000001013e-04 4.401000000000054174e-03 7.200000000000089629e-05 1.358517320571382015e+03
7.100000000000000191e-04 4.392000000000054714e-03 7.200000000000089629e-05 1.342106583035556014e+03
7.200000000000000453e-04 4.239000000000052622e-03 7.200000000000089629e-05 1.343933207485770936e+03
7.300000000000000716e-04 4.185000000000052393e-03 7.200000000000089629e-05 1.334612871125196989e+03
7.400000000000000978e-04 4.140000000000051625e-03 7.200000000000089629e-05 1.324701281845728090e+03
7.500000000000000156e-04 4.095000000000051724e-03 7.200000000000089629e-05 1.323372534863304963e+03
7.600000000000000418e-04 4.059000000000050415e-03 7.200000000000089629e-05 1.305223070188405927e+03
7.700000000000000681e-04 3.978000000000050072e-03 7.200000000000089629e-05 1.310548196316278108e+03
7.800000000000000943e-04 3.969000000000049745e-03 7.200000000000089629e-05 1.294278900377973969e+03
7.900000000000000121e-04 3.879000000000048208e-03 7.200000000000089629e-05 1.296279161096143071e+03
8.000000000000000383e-04 3.861000000000047987e-03 7.200000000000089629e-05 1.282413954146823016e+03
8.100000000000000646e-04 3.789000000000047105e-03 7.200000000000089629e-05 1.282921554127116906e+03
8.200000000000000908e-04 3.771000000000047318e-03 7.200000000000089629e-05 1.269870546150556947e+03
8.300000000000001170e-04 3.690000000000046108e-03 7.200000000000089629e-05 1.269442170718238913e+03
8.400000000000000348e-04 3.681000000000045347e-03 7.200000000000089629e-05 1.256404631396472951e+03
8.500000000000000611e-04 3.591000000000045111e-03 7.200000000000089629e-05 1.255716425457271043e+03
8.600000000000000873e-04 3.519000000000044228e-03 7.200000000000089629e-05 1.241140631727331083e+03
8.700000000000001135e-04 3.519000000000044228e-03 7.200000000000089629e-05 1.242357264368343067e+03
8.800000000000000313e-04 3.420000000000042797e-03 7.200000000000089629e-05 1.226382579567891071e+03
8.900000000000000576e-04 3.402000000000042577e-03 7.200000000000089629e-05 1.229947479898906977e+03
9.000000000000000838e-04 3.357000000000041808e-03 7.200000000000089629e-05 1.211502941252188975e+03
9.100000000000001100e-04 3.438000000000043018e-03 7.200000000000089629e-05 1.217061203997134953e+03
9.200000000000000278e-04 3.330000000000041694e-03 7.200000000000089629e-05 1.206572707079059001e+03
9.300000000000000541e-04 3.375000000000042463e-03 7.200000000000089629e-05 1.201003206072399962e+03
9.400000000000000803e-04 3.285000000000040492e-03 7.200000000000089629e-05 1.199090510743294089e+03
9.500000000000001065e-04 3.204000000000039716e-03 7.200000000000089629e-05 1.180014528853391994e+03
9.600000000000001327e-04 3.204000000000039716e-03 7.200000000000089629e-05 1.186240594954110065e+03
9.700000000000000505e-04 3.186000000000039495e-03 7.200000000000089629e-05 1.178036504066752968e+03
9.800000000000001852e-04 3.204000000000039716e-03 7.200000000000089629e-05 1.165825027066513940e+03
9.899999999999999946e-04 3.186000000000039495e-03 7.200000000000089629e-05 1.169049225610747953e+03
1.000000000000000021e-03 3.132000000000039266e-03 7.200000000000089629e-05 1.157052367987002981e+03
1.010000000000000047e-03 3.033000000000037402e-03 7.200000000000089629e-05 1.149465750375278049e+03
1.020000000000000073e-03 3.078000000000038171e-03 7.200000000000089629e-05 1.150887108348227002e+03
1.030000000000000100e-03 3.060000000000038384e-03 7.200000000000089629e-05 1.138765793149276988e+03
1.040000000000000126e-03 3.006000000000037288e-03 7.200000000000089629e-05 1.132594958583940070e+03
1.050000000000000152e-03 2.961000000000036519e-03 7.200000000000089629e-05 1.134243007634054038e+03
1.060000000000000178e-03 2.943000000000037166e-03 7.200000000000089629e-05 1.123851836027334912e+03
1.069999999999999988e-03 2.952000000000037060e-03 7.200000000000089629e-05 1.114221302761533934e+03
1.080000000000000014e-03 2.925000000000036512e-03 7.200000000000089629e-05 1.116275369232135972e+03
1.090000000000000040e-03 2.907000000000036291e-03 7.200000000000089629e-05 1.109286271952927109e+03
1.100000000000000066e-03 2.943000000000037166e-03 7.200000000000089629e-05 1.094362026424957094e+03
1.110000000000000092e-03 2.889000000000036070e-03 7.200000000000089629e-05 1.097009834706941092e+03
1.120000000000000119e-03 2.880000000000036177e-03 7.200000000000089629e-05 1.094628477762136981e+03
1.130000000000000145e-03 2.844000000000035736e-03 7.200000000000089629e-05 1.085419811262517896e+03
1.140000000000000171e-03 2.844000000000035736e-03 7.200000000000089629e-05 1.077585926786457094e+03
1.150000000000000197e-03 2.808000000000034860e-03 7.200000000000089629e-05 1.078944776406894107e+03
1.160000000000000007e-03 2.853000000000035629e-03 7.200000000000089629e-05 1.074007508864132888e+03
1.170000000000000033e-03 2.799000000000034967e-03 7.200000000000089629e-05 1.063943201628369025e+03
1.180000000000000059e-03 2.808000000000034860e-03 7.200000000000089629e-05 1.058619305205764931e+03
1.190000000000000085e-03 2.736000000000033978e-03 7.200000000000089629e-05 1.059100710924361920e+03
1.200000000000000112e-03 2.700000000000033536e-03 7.200000000000089629e-05 1.054622773347821067e+03
1.210000000000000138e-03 2.673000000000033422e-03 7.200000000000089629e-05 1.045333825256306000e+03
1.220000000000000164e-03 2.637000000000032981e-03 7.200000000000089629e-05 1.038714437194850007e+03
1.230000000000000190e-03 2.655000000000033201e-03 7.200000000000089629e-05 1.039154362003393089e+03
1.240000000000000000e-03 2.691000000000033209e-03 7.200000000000089629e-05 1.035256682649144068e+03
1.250000000000000026e-03 2.547000000000031877e-03 7.200000000000089629e-05 1.028530383859198992e+03
1.260000000000000052e-03 2.556000000000031771e-03 7.200000000000089629e-05 1.018806288070026994e+03
1.270000000000000078e-03 2.601000000000032106e-03 7.200000000000089629e-05 1.019294822092497952e+03
1.280000000000000105e-03 2.583000000000032319e-03 7.200000000000089629e-05 1.017631059616619041e+03
1.290000000000000131e-03 2.511000000000031002e-03 7.200000000000089629e-05 1.013261730138397979e+03
1.300000000000000157e-03 2.547000000000031877e-03 7.200000000000089629e-05 1.006227443581003968e+03
1.310000000000000183e-03 2.565000000000032098e-03 7.200000000000089629e-05 1.000222733313882031e+03
1.320000000000000210e-03 2.511000000000031002e-03 7.200000000000089629e-05 9.998696076597522051e+02
1.330000000000000019e-03 2.493000000000030782e-03 7.200000000000089629e-05 9.974158717890751404e+02
1.340000000000000045e-03 2.502000000000031109e-03 7.200000000000089629e-05 9.937059683668578600e+02
1.350000000000000071e-03 2.457000000000030774e-03 7.200000000000089629e-05 9.879881071243831911e+02
1.360000000000000098e-03 2.412000000000030005e-03 7.200000000000089629e-05 9.813236182812622701e+02
1.370000000000000124e-03 2.367000000000029671e-03 7.200000000000089629e-05 9.806446056974596104e+02
1.380000000000000150e-03 2.358000000000029343e-03 7.200000000000089629e-05 9.790819472444586609e+02
1.390000000000000176e-03 2.322000000000028902e-03 7.200000000000089629e-05 9.760734698836404277e+02
1.400000000000000203e-03 2.196000000000027357e-03 7.200000000000089629e-05 9.717391237883467738e+02
1.410000000000000012e-03 2.241000000000028126e-03 7.200000000000089629e-05 9.673536655662444446e+02
1.420000000000000038e-03 2.277000000000028567e-03 7.200000000000089629e-05 9.640035959806295978e+02
1.430000000000000064e-03 2.277000000000028567e-03 7.200000000000089629e-05 9.629884831110407504e+02
1.440000000000000091e-03 2.250000000000028019e-03 7.200000000000089629e-05 9.609733039394471916e+02
1.450000000000000117e-03 2.187000000000027464e-03 7.200000000000089629e-05 9.576657207628635433e+02
1.460000000000000143e-03 2.232000000000027799e-03 7.200000000000089629e-05 9.545270639703960569e+02
1.470000000000000169e-03 2.250000000000028019e-03 7.200000000000089629e-05 9.522209251496194611e+02
1.480000000000000196e-03 2.214000000000027578e-03 7.200000000000089629e-05 9.513458232476236844e+02
1.490000000000000222e-03 2.205000000000027251e-03 7.200000000000089629e-05 9.488515187102944992e+02
1.500000000000000031e-03 2.160000000000026916e-03 7.200000000000089629e-05 9.464860574516484348e+02
1.510000000000000057e-03 2.133000000000026368e-03 7.200000000000089629e-05 9.466245845625704760e+02
1.520000000000000084e-03 2.187000000000027464e-03 7.200000000000089629e-05 9.460320554204545260e+02
1.530000000000000110e-03 2.205000000000027251e-03 7.200000000000089629e-05 9.444616303440806178e+02
1.540000000000000136e-03 2.151000000000027022e-03 7.200000000000089629e-05 9.418145223475894454e+02
1.550000000000000162e-03 2.070000000000025812e-03 7.200000000000089629e-05 9.405133356368155546e+02
1.560000000000000189e-03 2.043000000000025265e-03 7.200000000000089629e-05 9.410114938925743218e+02
1.570000000000000215e-03 2.097000000000026360e-03 7.200000000000089629e-05 9.406981140626836577e+02
1.580000000000000024e-03 2.133000000000026368e-03 7.200000000000089629e-05 9.399582315875612721e+02
1.590000000000000050e-03 2.115000000000026147e-03 7.200000000000089629e-05 9.382590674291459436e+02
1.600000000000000077e-03 2.088000000000026033e-03 7.200000000000089629e-05 9.353332510439719272e+02
1.610000000000000103e-03 2.007000000000024823e-03 7.200000000000089629e-05 9.335118551079700637e+02
1.620000000000000129e-03 1.989000000000025036e-03 7.200000000000089629e-05 9.338534444673755388e+02
1.630000000000000155e-03 2.034000000000025371e-03 7.200000000000089629e-05 9.337248237795727164e+02
1.640000000000000182e-03 2.034000000000025371e-03 7.200000000000089629e-05 9.331087278618916798e+02
1.650000000000000208e-03 2.025000000000025044e-03 7.200000000000089629e-05 9.317493789206226893e+02
1.660000000000000234e-03 1.989000000000025036e-03 7.200000000000089629e-05 9.292918221010460229e+02
1.670000000000000043e-03 2.025000000000025044e-03 7.200000000000089629e-05 9.263773167408136260e+02
1.680000000000000070e-03 1.989000000000025036e-03 7.200000000000089629e-05 9.270394721499991419e+02
1.690000000000000096e-03 2.043000000000025265e-03 7.200000000000089629e-05 9.272017616787819634e+02
1.700000000000000122e-03 2.025000000000025044e-03 7.200000000000089629e-05 9.269852503054028148e+02
1.710000000000000148e-03 1.989000000000025036e-03 7.200000000000089629e-05 9.262539561206889402e+02
1.720000000000000175e-03 1.998000000000024930e-03 7.200000000000089629e-05 9.245542695792822769e+02
1.730000000000000201e-03 1.971000000000024815e-03 7.200000000000089629e-05 9.220815007738146960e+02
1.740000000000000227e-03 1.998000000000024930e-03 7.200000000000089629e-05 9.196318466579211872e+02
1.750000000000000036e-03 1.953000000000024161e-03 7.200000000000089629e-05 9.201503029289265214e+02
1.760000000000000063e-03 1.953000000000024161e-03 7.200000000000089629e-05 9.199559486125651802e+02
1.770000000000000089e-03 1.917000000000023937e-03 7.200000000000089629e-05 9.196693702782231412e+02
1.780000000000000115e-03 1.980000000000024709e-03 7.200000000000089629e-05 9.188752405495506537e+02
1.790000000000000141e-03 1.953000000000024161e-03 7.200000000000089629e-05 9.172603057922297012e+02
1.800000000000000168e-03 1.962000000000024488e-03 7.200000000000089629e-05 9.149025770203398906e+02
1.810000000000000194e-03 1.971000000000024815e-03 7.200000000000089629e-05 9.134551746688188132e+02
1.820000000000000220e-03 1.962000000000024488e-03 7.200000000000089629e-05 9.132617495527888423e+02
1.830000000000000246e-03 1.899000000000023716e-03 7.200000000000089629e-05 9.135112308102181942e+02
1.840000000000000056e-03 1.944000000000024268e-03 7.200000000000089629e-05 9.134769092040897931e+02


==> data_gplasdi_2params_3.train_params.iter013.txt <==
0.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+00
0.000000000000000000e+00 1.199999999999999956e+00
2.000000000000000000e+01 1.199999999999999956e+00
1.800000000000000000e+01 1.040000000000000036e+00
8.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.060000000000000053e+00
1.000000000000000000e+01 1.159999999999999920e+00
2.000000000000000000e+01 1.120000000000000107e+00
0.000000000000000000e+00 1.100000000000000089e+00
6.000000000000000000e+00 1.040000000000000036e+00
1.200000000000000000e+01 1.000000000000000000e+00
2.000000000000000000e+00 1.040000000000000036e+00
6.000000000000000000e+00 1.199999999999999956e+00
1.600000000000000000e+01 1.199999999999999956e+00
1.200000000000000000e+01 1.080000000000000071e+00
1.800000000000000000e+01 1.159999999999999920e+00

